Localized model reduction for parameterized problems

In this contribution we present a survey of concepts in localized model order reduction methods for parameterized partial differential equations. The key concept of localized model order reduction is to construct local reduced spaces that have only support on part of the domain and compute a global approximation by a suitable coupling of the local spaces. In detail, we show how optimal local approximation spaces can be constructed and approximated by random sampling. An overview of possible conforming and non-conforming couplings of the local spaces is provided and corresponding localized a posteriori error estimates are derived. We introduce concepts of local basis enrichment, which includes a discussion of adaptivity. Implementational aspects of localized model reduction methods are addressed. Finally, we illustrate the presented concepts for multiscale, linear elasticity and fluid-flow problems, providing several numerical experiments. This work has been accepted as a chapter in P. Benner, S. Grivet-Talocia, A. Quarteroni, G. Rozza, W.H.A. Schilders, L.M. Sileira. Handbook on Model Order Reduction. Walter De Gruyter GmbH, Berlin, 2019+.

==> beam_empirical.dat <==
6 0.084774 0.084774
7 0.084774 0.0014496
8 0.084773 0.001439
9 0.025634 0.0014283
10 0.0070601 0.0014283
11 0.0042299 0.001428
12 0.002624 0.001372
13 0.0023148 0.0010454
14 0.0022716 0.0010454
15 0.0022602 0.001045
16 0.0018593 0.001045
17 0.0018567 0.00090458
18 0.00066028 2.519e-05
19 0.0004519 2.033e-05
20 0.00045189 1.9969e-05
21 0.00044779 1.9413e-05
22 0.00043489 8.9769e-06
23 0.00026526 8.858e-06
24 0.0002482 8.3918e-06
25 0.00020862 8.3783e-06
26 0.0002086 6.2698e-06
27 0.00020836 2.4283e-06
28 9.2235e-05 2.3838e-06
29 6.6729e-05 2.3838e-06
30 4.2915e-05 1.7924e-06


==> beam_legendre.dat <==
6 0.22917
8 0.22439
9 0.16493
10 0.16493
14 0.16493
16 0.16352
17 0.16209
18 0.062094
20 0.055438
22 0.048314
24 0.048314
26 0.048314
28 0.047791
29 0.047717
30 0.016056


==> eigenvalues.dat <==
1 0.2652 0.50831 0.27408 0.41252 0.0036788
2 0.032571 0.014536 0.016768 0.015158 0.0013534
3 0.014279 0.012801 0.014512 0.012449 0.00049787
4 0.0076393 0.0085193 0.010595 0.011577 0.00018316
5 0.0047995 0.0063199 0.0049271 0.0062949 6.7379e-05
6 0.0046697 0.00055226 0.0024423 0.0013 2.4788e-05
7 0.0012189 0.00027082 0.0003465 0.00058963 9.1188e-06
8 0.00018419 0.00023462 0.00021452 0.00020806 3.3546e-06
9 0.00013155 0.0001449 0.00012611 0.00017287 1.2341e-06
10 5.3245e-05 7.3212e-06 1.6674e-05 8.7337e-06 4.54e-07
11 2.592e-05 9.4878e-07 1.4792e-05 3.1953e-06 1.6702e-07
12 1.3655e-05 1.9534e-07 1.1391e-05 4.1037e-07 6.1442e-08
13 1.0337e-05 1.2982e-07 3.4695e-06 2.7101e-07 2.2603e-08
14 8.6157e-06 1.2905e-07 1.8277e-07 1.6306e-07 8.3153e-09
15 1.9229e-06 1.373e-08 1.8012e-07 1.5824e-07 3.059e-09
16 1.5203e-07 8.7189e-09 3.3532e-08 1.5184e-07 1.1254e-09
17 7.709e-08 1.7269e-09 1.3423e-08 1.2913e-08 4.1399e-10
18 3.0657e-08 1.5282e-09 4.0888e-09 1.2525e-08 1.523e-10
19 2.078e-08 3.1732e-10 2.9142e-09 1.905e-09 5.6028e-11
20 5.7289e-09 6.6817e-11 2.3536e-09 3.1918e-10 2.0612e-11
21 3.79e-09 6.232e-11 1.07e-09 1.5497e-10 7.5826e-12
22 2.8139e-09 3.5202e-11 7.7658e-11 7.4364e-11 2.7895e-12
23 1.7722e-09 3.0602e-13 6.7501e-11 6.7032e-12 1.0262e-12
24 8.9965e-11 1.178e-13 3.1605e-11 2.247e-12 3.7751e-13
25 4.3855e-11 1.0267e-13 1.1901e-11 8.7878e-13 1.3888e-13
26 4.2237e-11 7.6819e-14 2.7887e-12 6.5316e-13 5.1091e-14
27 1.856e-11 3.9883e-14 7.7046e-13 5.1611e-13 1.8795e-14
28 6.3627e-12 3.1854e-14 8.9005e-14 1.9317e-13 6.9144e-15
29 4.8795e-12 1.7163e-15 7.1768e-14 7.5737e-15 2.5437e-15
30 1.3861e-12 1.612e-15 4.9863e-14 1.8897e-15 9.3576e-16
31 1.0357e-12 1.1872e-15 3.2102e-14 1.6772e-15 3.4425e-16
32 6.8549e-14 9.3515e-16 5.1596e-15 1.1916e-15 1.2664e-16
33 6.2911e-14 8.0704e-16 2.053e-15 9.9404e-16 4.6589e-17
34 7.5247e-15 4.1611e-16 1.1113e-15 9.6192e-16 1.7139e-17
35 3.4245e-15 3.2129e-16 1.0508e-15 8.1775e-16 6.3051e-18
36 2.1082e-15 2.6214e-16 7.836e-16 5.3332e-16 2.3195e-18
37 2.0171e-15 1.7943e-16 6.4545e-16 3.4103e-16 8.533e-19
38 1.5662e-15 1.6313e-16 3.942e-16 2.8457e-16 3.1391e-19
39 1.1946e-15 1.4942e-16 3.0801e-16 2.2586e-16 1.1548e-19
40 9.5365e-16 1.384e-16 2.169e-16 2.0183e-16 4.2484e-20
41 8.4569e-16 1.3371e-16 2.0487e-16 1.7602e-16 1.5629e-20
42 4.498e-16 1.2643e-16 1.8297e-16 1.7295e-16 5.7495e-21
43 3.663e-16 1.2253e-16 1.6695e-16 1.5966e-16 2.1151e-21
44 3.3377e-16 1.0338e-16 1.5432e-16 1.504e-16 7.7811e-22


==> elasticity_adaptive_prctile.dat <==
100 0.28361 0.28361 0.28361 0.28361 0.28361
31.623 0.11349 0.18918 0.20872 0.22674 0.28299
10 0.033121 0.059493 0.067373 0.076773 0.10717
3.1623 0.01129 0.017958 0.020472 0.023323 0.040476
1 0.0033747 0.0053028 0.0059321 0.0065818 0.0091742
0.31623 0.0011279 0.0017522 0.0019416 0.0021327 0.003688
0.1 0.00037892 0.00054866 0.0006189 0.00068832 0.0010848
0.031623 0.00011249 0.00016902 0.00018719 0.00020467 0.00028867
0.01 3.8286e-05 5.2805e-05 5.7841e-05 6.3301e-05 8.7343e-05
0.0031623 1.1553e-05 1.6876e-05 1.8428e-05 2.0037e-05 2.8024e-05
0.001 4.0458e-06 5.3504e-06 5.8544e-06 6.4079e-06 9.7729e-06
0.00031623 1.206e-06 1.629e-06 1.7864e-06 1.9601e-06 2.6478e-06
0.0001 3.3276e-07 5.0296e-07 5.5152e-07 5.9159e-07 8.2807e-07
3.1623e-05 1.1477e-07 1.5992e-07 1.7373e-07 1.8683e-07 2.4286e-07
1e-05 3.7125e-08 5.1705e-08 5.6297e-08 6.0809e-08 8.9059e-08
3.1623e-06 1.1857e-08 1.6264e-08 1.7606e-08 1.9017e-08 2.4663e-08
1e-06 9.9949e-09 1.1723e-08 1.24e-08 1.3033e-08 1.7229e-08


==> elasticity_plate_a_priori_bound.dat <==
2 159.83 0.27444
3 161.47 0.27726
4 151.19 0.25961
5 148.24 0.25453
6 135.98 0.23349
7 133.34 0.22896
8 123.44 0.21196
9 116.56 0.20014
10 91.525 0.15716
11 86.084 0.14781
12 65.737 0.11288
13 62.96 0.10811
14 58.843 0.10104
15 54.358 0.093337
16 42.041 0.072188
17 37.451 0.064305
18 26.925 0.046232
19 25.799 0.044299
20 23.716 0.040723
21 21.334 0.036632
22 20.03 0.034393
23 18.163 0.031187
24 16.93 0.02907
25 15.182 0.026069
26 10.873 0.018669
27 10.266 0.017627
28 9.3288 0.016018
29 7.7634 0.01333
30 7.1281 0.012239
31 6.7011 0.011506
32 6.2369 0.010709
33 5.4869 0.0094214
34 4.5089 0.0077421
35 4.0044 0.0068759
36 3.006 0.0051614
37 2.8489 0.0048918
38 2.5342 0.0043514
39 2.3788 0.0040845
40 2.2109 0.0037963
41 2.0426 0.0035073
42 1.7527 0.0030095
43 1.5644 0.0026863
44 1.0145 0.001742
45 0.89934 0.0015442
46 0.84523 0.0014513
47 0.80027 0.0013741
48 0.73812 0.0012674
49 0.68453 0.0011754
50 0.61209 0.001051
51 0.53123 0.00091216
52 0.32069 0.00055066
53 0.30822 0.00052923
54 0.29235 0.00050198
55 0.27783 0.00047706
56 0.26051 0.00044732
57 0.23764 0.00040804
58 0.21435 0.00036806
59 0.19625 0.00033698
60 0.14703 0.00025246
61 0.13511 0.00023199
62 0.129 0.00022151
63 0.11516 0.00019774
64 0.11058 0.00018988
65 0.10614 0.00018225
66 0.10001 0.00017172
67 0.093929 0.00016128
68 0.08939 0.00015349
69 0.082126 0.00014102
70 0.076434 0.00013124
71 0.071461 0.0001227
72 0.061049 0.00010483
73 0.058508 0.00010046
74 0.056275 9.6628e-05
75 0.053153 9.1268e-05
76 0.050747 8.7136e-05
77 0.044691 7.6738e-05
78 0.043425 7.4565e-05
79 0.041593 7.1418e-05
80 0.040317 6.9227e-05
81 0.03865 6.6364e-05
82 0.036733 6.3074e-05
83 0.035484 6.0928e-05
84 0.03415 5.8639e-05
85 0.032379 5.5597e-05
86 0.029509 5.067e-05
87 0.02858 4.9074e-05
88 0.027393 4.7036e-05
89 0.026397 4.5325e-05
90 0.025081 4.3066e-05
91 0.023881 4.1006e-05
92 0.022252 3.8208e-05
93 0.021154 3.6323e-05
94 0.020202 3.4688e-05
95 0.018941 3.2523e-05
96 0.016896 2.9013e-05
97 0.015846 2.7208e-05
98 0.01531 2.6288e-05
99 0.014524 2.4938e-05
100 0.013812 2.3716e-05
101 0.013281 2.2804e-05
102 0.012734 2.1866e-05
103 0.011941 2.0504e-05
104 0.011466 1.9689e-05
105 0.010623 1.8241e-05
106 0.010071 1.7292e-05
107 0.009638 1.6549e-05
108 0.0092556 1.5893e-05
109 0.0087861 1.5086e-05
110 0.008094 1.3898e-05
111 0.0077483 1.3304e-05
112 0.0073855 1.2681e-05
113 0.0070029 1.2025e-05
114 0.0065456 1.1239e-05
115 0.0058607 1.0063e-05
116 0.005236 8.9906e-06
117 0.0047194 8.1036e-06
118 0.0045428 7.8003e-06
119 0.004256 7.3079e-06
120 0.0040943 7.0302e-06
121 0.0038925 6.6837e-06
122 0.0037165 6.3815e-06
123 0.0035267 6.0557e-06
124 0.0032309 5.5477e-06
125 0.0029935 5.1401e-06
126 0.002724 4.6773e-06
127 0.0025288 4.3421e-06
128 0.00234 4.0179e-06
129 0.0022367 3.8406e-06
130 0.0021084 3.6202e-06
131 0.0019943 3.4244e-06
132 0.0018542 3.1838e-06
133 0.001607 2.7594e-06
134 0.0014891 2.5568e-06
135 0.0013835 2.3756e-06
136 0.0013208 2.2679e-06
137 0.0012178 2.0911e-06
138 0.001156 1.9849e-06
139 0.0010965 1.8827e-06
140 0.0010301 1.7687e-06
141 0.00089054 1.5291e-06
142 0.00084801 1.4561e-06
143 0.00076306 1.3102e-06
144 0.00072961 1.2528e-06
145 0.0006965 1.1959e-06
146 0.00064764 1.1121e-06
147 0.00061507 1.0561e-06
148 0.00057632 9.8958e-07
149 0.00052309 8.9819e-07
150 0.00048082 8.2561e-07
151 0.00044232 7.5949e-07
152 0.00038249 6.5676e-07
153 0.00036125 6.2029e-07
154 0.00034422 5.9106e-07
155 0.00032291 5.5447e-07
156 0.00029359 5.0412e-07
157 0.00026983 4.6332e-07
158 0.00025778 4.4264e-07
159 0.00024276 4.1684e-07
160 0.00022781 3.9117e-07
161 0.00020683 3.5515e-07
162 0.00019609 3.367e-07
163 0.00017467 2.9992e-07
164 0.00016678 2.8637e-07
165 0.00015466 2.6555e-07
166 0.00014719 2.5274e-07
167 0.00013334 2.2896e-07
168 0.00012276 2.1078e-07
169 0.0001175 2.0175e-07
170 0.00011324 1.9444e-07
171 0.0001084 1.8612e-07
172 0.0001014 1.7412e-07
173 9.6281e-05 1.6532e-07
174 9.2493e-05 1.5882e-07
175 8.7318e-05 1.4993e-07
176 8.0508e-05 1.3824e-07
177 7.6613e-05 1.3155e-07
178 7.3756e-05 1.2664e-07
179 6.8889e-05 1.1829e-07
180 6.5818e-05 1.1301e-07
181 6.4515e-05 1.1078e-07
182 6.3192e-05 1.0851e-07
183 6.0504e-05 1.0389e-07
184 5.8955e-05 1.0123e-07
185 5.7882e-05 9.9388e-08
186 5.6897e-05 9.7697e-08
187 5.601e-05 9.6173e-08
188 5.5049e-05 9.4523e-08
189 5.4129e-05 9.2943e-08
190 5.3286e-05 9.1495e-08
191 5.2431e-05 9.0028e-08
192 5.156e-05 8.8532e-08
193 5.0593e-05 8.6872e-08
194 4.9617e-05 8.5197e-08
195 4.874e-05 8.3691e-08
196 4.7811e-05 8.2096e-08
197 4.6915e-05 8.0556e-08
198 4.5963e-05 7.8921e-08
199 4.498e-05 7.7235e-08
200 4.3955e-05 7.5474e-08


==> elasticity_plate_error.dat <==
-1 0.27444
9 0.15807
19 0.051251
29 0.014753
39 0.0041626
49 0.0011013
59 0.00030318
69 0.00011217
79 5.1326e-05
89 2.6938e-05
99 1.5344e-05
109 8.7377e-06
119 4.9127e-06
129 2.5941e-06
139 1.3227e-06
149 6.3666e-07
159 3.0078e-07
169 1.4216e-07


==> elasticity_plate_lambda.dat <==
1 0.25934 0.25934
2 0.33398 0.23616
3 0.38185 0.22046
4 0.35714 0.17857
5 0.37805 0.16907
6 0.33737 0.13773
7 0.3644 0.13773
8 0.35226 0.12454
9 0.37363 0.12454
10 0.26362 0.083365
11 0.27649 0.083365
12 0.1723 0.04974
13 0.1779 0.04934
14 0.17917 0.047886
15 0.18546 0.047886
16 0.13266 0.033165
17 0.1276 0.030948
18 0.069461 0.016372
19 0.071364 0.016372
20 0.06655 0.014881
21 0.058113 0.012681
22 0.057682 0.012298
23 0.053103 0.011073
24 0.054245 0.011073
25 0.053431 0.010686
26 0.029859 0.0058557
27 0.030427 0.0058557
28 0.028922 0.0054657
29 0.021253 0.0039466
30 0.019534 0.0035664
31 0.019594 0.0035191
32 0.019907 0.0035191
33 0.018321 0.0031892
34 0.014388 0.0024675
35 0.013616 0.0023015
36 0.0079897 0.0013316
37 0.0080999 0.0013316
38 0.0068219 0.0011067
39 0.006731 0.0010778
40 0.0066416 0.0010501
41 0.0067241 0.0010501
42 0.0059018 0.00091067
43 0.0059717 0.00091067
44 0.0028438 0.00042873
45 0.0023224 0.00034621
46 0.0022416 0.00033051
47 0.0022659 0.00033051
48 0.0021766 0.00031417
49 0.0021989 0.00031413
50 0.0021284 0.000301
51 0.0020575 0.0002881
52 0.00076043 0.00010545
53 0.0007677 0.00010545
54 0.00075327 0.00010251
55 0.00076021 0.00010251
56 0.000757 0.00010116
57 0.00071343 9.4497e-05
58 0.00066517 8.7341e-05
59 0.00067088 8.7341e-05
60 0.00038064 4.9141e-05
61 0.00033537 4.2939e-05
62 0.00033811 4.2939e-05
63 0.00026414 3.3279e-05
64 0.00026191 3.2738e-05
65 0.00026349 3.2682e-05
66 0.00025125 3.0927e-05
67 0.00023817 2.9097e-05
68 0.00023994 2.9097e-05
69 0.00021758 2.6193e-05
70 0.00020596 2.4617e-05
71 0.00020091 2.3844e-05
72 0.00013863 1.6338e-05
73 0.00013577 1.5891e-05
74 0.0001367 1.5891e-05
75 0.00013011 1.5024e-05
76 0.00013039 1.4957e-05
77 9.2856e-05 1.0582e-05
78 9.3457e-05 1.0582e-05
79 8.8826e-05 9.9937e-06
80 8.9386e-05 9.9937e-06
81 8.6692e-05 9.6324e-06
82 8.1085e-05 8.9544e-06
83 8.1465e-05 8.942e-06
84 8.1954e-05 8.942e-06
85 7.8851e-05 8.5526e-06
86 6.3369e-05 6.8333e-06
87 6.3737e-05 6.8333e-06
88 6.2004e-05 6.6097e-06
89 6.2356e-05 6.6097e-06
90 6.0062e-05 6.3311e-06
91 5.8868e-05 6.171e-06
92 5.3242e-05 5.5509e-06
93 5.1798e-05 5.3712e-06
94 5.2076e-05 5.3712e-06
95 4.9933e-05 5.1231e-06
96 3.9001e-05 3.9805e-06
97 3.4772e-05 3.5306e-06
98 3.4951e-05 3.5306e-06
99 3.278e-05 3.2945e-06
100 3.0922e-05 3.0922e-06
101 3.0659e-05 3.0506e-06
102 3.0461e-05 3.0161e-06
103 2.7817e-05 2.7409e-06
104 2.7952e-05 2.7409e-06
105 2.441e-05 2.3822e-06
106 2.2914e-05 2.2256e-06
107 2.2405e-05 2.166e-06
108 2.2509e-05 2.166e-06
109 2.1983e-05 2.1056e-06
110 1.9068e-05 1.8181e-06
111 1.9012e-05 1.8045e-06
112 1.9005e-05 1.7958e-06
113 1.9089e-05 1.7958e-06
114 1.8774e-05 1.7583e-06
115 1.623e-05 1.5134e-06
116 1.3422e-05 1.2462e-06
117 1.0701e-05 9.8932e-07
118 1.0747e-05 9.8932e-07
119 9.7029e-06 8.8946e-07
120 9.7436e-06 8.8946e-07
121 9.4703e-06 8.6094e-07
122 9.4982e-06 8.5993e-07
123 9.5371e-06 8.5993e-07
124 8.5937e-06 7.7173e-07
125 8.0164e-06 7.1701e-07
126 6.9576e-06 6.1983e-07
127 6.3535e-06 5.6378e-07
128 5.6461e-06 4.9905e-07
129 5.6681e-06 4.9905e-07
130 5.5059e-06 4.829e-07
131 5.5271e-06 4.829e-07
132 5.387e-06 4.6888e-07
133 4.113e-06 3.5664e-07
134 3.73e-06 3.2222e-07
135 3.3708e-06 2.9011e-07
136 3.3832e-06 2.9011e-07
137 3.0026e-06 2.5653e-07
138 2.9581e-06 2.5181e-07
139 2.9688e-06 2.5181e-07
140 2.9663e-06 2.507e-07
141 2.2124e-06 1.8632e-07
142 2.2202e-06 1.8631e-07
143 1.7909e-06 1.4976e-07
144 1.7758e-06 1.4798e-07
145 1.7819e-06 1.4798e-07
146 1.6412e-06 1.3583e-07
147 1.6468e-06 1.3582e-07
148 1.6166e-06 1.3288e-07
149 1.4452e-06 1.184e-07
150 1.3431e-06 1.0966e-07
151 1.263e-06 1.0278e-07
152 9.3178e-07 7.5578e-08
153 8.9166e-07 7.2086e-08
154 8.9453e-07 7.2083e-08
155 8.6539e-07 6.951e-08
156 7.4832e-07 5.9914e-08
157 6.5142e-07 5.1989e-08
158 6.534e-07 5.1982e-08
159 6.3256e-07 5.0165e-08
160 6.139e-07 4.8533e-08
161 5.3012e-07 4.1779e-08
162 5.3168e-07 4.1773e-08
163 4.2336e-07 3.316e-08
164 4.2455e-07 3.3152e-08
165 3.8482e-07 2.9959e-08
166 3.8593e-07 2.9954e-08
167 3.217e-07 2.4894e-08
168 2.6992e-07 2.0825e-08
169 2.6036e-07 2.0028e-08
170 2.6098e-07 2.0017e-08
171 2.5795e-07 1.9726e-08
172 2.3234e-07 1.7716e-08
173 2.2006e-07 1.6731e-08
174 2.2039e-07 1.6708e-08
175 2.0773e-07 1.5703e-08
176 1.7367e-07 1.3091e-08
177 1.6085e-07 1.209e-08
178 1.5639e-07 1.1722e-08
179 1.2864e-07 9.6147e-09
180 1.1259e-07 8.3917e-09
181 1.1232e-07 8.3488e-09
182 1.1219e-07 8.3159e-09
183 9.6907e-08 7.1636e-09
184 9.0636e-08 6.6818e-09
185 8.8415e-08 6.5004e-09
186 8.6862e-08 6.3691e-09
187 8.6253e-08 6.3074e-09
188 8.487e-08 6.1898e-09
189 8.3822e-08 6.0971e-09
190 8.3609e-08 6.0656e-09
191 8.3436e-08 6.0372e-09
192 8.3264e-08 6.009e-09
193 8.22e-08 5.9169e-09
194 8.1007e-08 5.816e-09
195 8.0871e-08 5.7913e-09
196 8.0371e-08 5.7408e-09
197 8.0378e-08 5.7267e-09
198 8.0045e-08 5.6886e-09
199 7.9583e-08 5.6415e-09
200 7.8821e-08 5.5735e-09


==> elasticity_test_vectors_r_fuenf.dat <==
10000 0.28361
1000 0.27979
100 0.03273
10 0.0028355
1 0.00028027
0.1 2.6993e-05
0.01 2.687e-06
0.001 2.5449e-07
0.0001 2.629e-08
1e-05 4.5952e-09
1e-06 4.5836e-09


==> elasticity_test_vectors_r_rest.dat <==
10000 0.28361 0.28361 0.28361
1000 0.28361 0.28361 0.28361
100 0.28361 0.28361 0.28361
10 0.26654 0.28361 0.28361
1 0.029321 0.062819 0.095009
0.1 0.0027162 0.0057038 0.0088522
0.01 0.0002697 0.00059418 0.00091762
0.001 2.6092e-05 5.646e-05 8.6777e-05
0.0001 2.6055e-06 5.7489e-06 8.8312e-06
1e-05 2.4951e-07 5.4825e-07 8.487e-07
1e-06 2.544e-08 5.5294e-08 8.5081e-08
1e-07 4.5993e-09 5.1294e-09 8.1215e-09


==> elasticity_test_vectors_r_zehn.dat <==
10000 0.28361
1000 0.28361
100 0.28361
31.623 0.20872
10 0.067373
3.1623 0.020472
1 0.0059321
0.31623 0.0019416
0.1 0.0006189
0.031623 0.00018719
0.01 5.7841e-05
0.0031623 1.8428e-05
0.001 5.8544e-06
0.00031623 1.7864e-06
0.0001 5.5152e-07
3.1623e-05 1.7373e-07
1e-05 5.6297e-08
3.1623e-06 1.7606e-08
1e-06 1.24e-08


==> elasticity_test_vectors_y_x.dat <==
10000
1000
100
10
1
0.1
0.01
0.001
0.0001
1e-05
1e-06
1e-07
1e-08

